Systematic Testing of Genetic Algorithms: A Metamorphic Testing based Approach

Genetic Algorithms are a popular set of optimization algorithms often used to aid software testing. However, no work has been done to apply systematic software testing techniques to genetic algorithms because of the stochasticity and the lack of known outputs for genetic algorithms. Statistical metamorphic testing is a useful technique for testing programs when the output is unknown or when the program has random elements. In this paper, we identify 17 metamorphic relations for testing a genetic algorithm and show, through mutation testing, that these relations are more effective at finding defects than traditional unit tests based on known outputs. We examined the failure rates of the system-level relations when initialized with various fitness functions. We found three relations failed excessively and we then modified these relations so that they failed less often. We also identified some metamorphic relations for genetic algorithms that are generalizable across different types of evolutionary algorithms and showed that our relations had similar mutation scores between two implementations. This is the first time statistical metamorphic testing has been applied for testing genetic algorithms.

==> fitness.dat <==
Iteration	Low	Middle	High	Unreasonable
1	0.0000469	0.000856	0.00000138	0.0000205
2	0.0000469	0.000856	0.00000138	0.000233
3	0.0000469	0.000856	0.00000117	0.00000997
4	0.0000469	0.000128	0.00000117	0.00000947
5	0.0000469	0.000128	0.00000117	0.00000972
6	0.0000469	0.0000984	0.00000117	0.00000919
7	0.0000469	0.0000984	0.000000597	0.0000093
8	0.0000469	0.0000803	0.000000285	0.00000922
9	0.0000469	0.0000803	0.000000285	0.0000118
10	0.0000469	0.0000803	0.000000285	0.0000122
11	0.0000469	0.0000357	0.000000285	0.00002
12	0.0000469	0.0000357	0.000000285	0.000581
13	0.0000469	0.0000357	0.000000232	0.000515
14	0.0000469	0.0000357	0.000000232	0.000515
15	0.0000469	0.0000357	0.000000232	0.000014
16	0.0000469	0.0000357	0.000000211	0.000301
17	0.0000469	0.0000357	0.000000173	0.000274
18	0.0000469	0.0000357	0.00000014	0.000268
19	0.0000469	0.000033	0.000000115	0.000475
20	0.0000469	0.000033	0.000000107	0.000502
21	0.0000469	0.0000068	6.41E-08	0.000475
22	0.0000469	0.0000068	6.37E-08	0.000492
23	0.0000469	0.0000068	6.23E-08	0.000479
24	0.0000469	0.0000068	5.22E-08	0.000588
25	0.0000469	0.00000553	4.38E-08	0.0006
26	0.0000469	0.00000553	4.14E-08	0.000597
27	0.0000469	0.00000553	4.14E-08	0.000624
28	0.0000469	0.00000553	3.03E-08	0.000621
29	0.0000469	0.00000169	3.03E-08	0.000651
30	0.0000469	0.00000169	2.76E-08	0.000653
31	0.0000469	0.00000169	2.35E-08	0.000669
32	0.0000469	0.00000169	2.28E-08	0.000668
33	0.0000469	0.00000169	2.28E-08	0.000673
34	0.0000469	0.00000169	2.28E-08	0.000662
35	0.0000469	0.00000169	2.26E-08	0.000663
36	0.0000469	0.00000169	2.26E-08	0.000644
37	0.0000469	0.00000169	2.26E-08	0.000671
38	0.0000469	0.00000153	2.26E-08	0.000661
39	0.0000469	0.00000153	2.26E-08	0.000618
40	0.0000469	0.00000153	2.21E-08	0.000602
41	0.0000469	0.00000153	2.21E-08	0.000621
42	0.0000469	0.00000152	2.21E-08	0.000595
43	0.0000469	0.00000152	2.21E-08	0.000593
44	0.0000469	0.00000144	2.21E-08	0.000589
45	0.0000469	0.00000144	2.21E-08	0.000646
46	0.0000469	0.00000144	2.21E-08	0.000659
47	0.0000469	0.00000144	2.19E-08	0.000717
48	0.0000469	0.00000144	2.19E-08	0.000736
49	0.0000469	0.00000144	2.19E-08	0.000738
50	0.0000469	0.00000144	2.19E-08	0.000728
51	0.0000469	0.00000144	2.19E-08	0.000724
52	0.0000469	0.00000144	2.19E-08	0.000685
53	0.0000469	0.00000144	2.19E-08	0.000685
54	0.0000469	0.00000144	2.19E-08	0.000708
55	0.0000469	0.00000142	2.19E-08	0.000694
56	0.0000469	0.00000142	2.19E-08	0.000721
57	0.0000469	0.00000142	2.19E-08	0.000681
58	0.0000469	0.00000142	2.19E-08	0.000671
59	0.0000469	0.00000136	2.19E-08	0.000671
60	0.0000469	0.00000136	2.19E-08	0.000718
61	0.0000469	0.00000136	2.19E-08	0.000705
62	0.0000469	0.00000136	2.19E-08	0.000702
63	0.0000469	0.00000136	2.19E-08	0.000657
64	0.0000469	0.00000136	2.19E-08	0.000687
65	0.0000469	0.00000136	2.19E-08	0.000661
66	0.0000469	0.00000136	2.19E-08	0.000694
67	0.0000469	0.00000132	2.19E-08	0.000669
68	0.0000469	0.00000126	2.19E-08	0.000699
69	0.0000469	0.00000126	2.19E-08	0.000673
70	0.0000469	0.00000126	2.19E-08	0.00074
71	0.0000469	0.00000121	2.19E-08	0.000676
72	0.0000469	0.00000121	2.19E-08	0.000701
73	0.0000469	0.00000121	2.19E-08	0.000655
74	0.0000469	0.00000121	2.19E-08	0.000653
75	0.0000469	0.00000121	2.19E-08	0.000695
76	0.0000469	0.0000012	2.19E-08	0.000682
77	0.0000469	0.0000012	2.19E-08	0.000679
78	0.0000469	0.00000119	2.19E-08	0.000672
79	0.0000469	0.00000119	2.19E-08	0.000738
80	0.0000469	0.00000115	2.19E-08	0.000723
81	0.0000469	0.00000115	2.19E-08	0.00068
82	0.0000469	0.00000109	2.19E-08	0.0007
83	0.0000469	0.00000107	2.19E-08	0.000695
84	0.0000469	0.00000107	2.19E-08	0.000675
85	0.0000469	0.00000103	2.19E-08	0.000676
86	0.0000469	0.00000103	2.19E-08	0.000674
87	0.0000469	0.00000102	2.19E-08	0.000663
88	0.0000469	0.000000978	2.19E-08	0.000656
89	0.0000469	0.000000978	2.19E-08	0.000713
90	0.0000469	0.000000978	2.19E-08	0.000697
91	0.0000469	0.000000954	2.19E-08	0.000683
92	0.0000469	0.000000954	2.19E-08	0.000702
93	0.0000469	0.000000797	2.19E-08	0.000744
94	0.0000469	0.000000797	2.19E-08	0.000722
95	0.0000469	0.000000797	2.19E-08	0.000722
96	0.0000469	0.000000797	2.19E-08	0.000726
97	0.0000469	0.000000797	2.19E-08	0.000764
98	0.0000469	0.000000797	2.19E-08	0.000774
99	0.0000469	0.000000797	2.19E-08	0.00073
100	0.0000469	0.000000797	2.19E-08	0.000727
101	0.0000469	0.000000797	2.19E-08	0.000727
102	0.0000469	0.000000696	2.19E-08	0.000702
103	0.0000469	0.000000696	2.19E-08	0.000697
104	0.0000469	0.000000696	2.19E-08	0.000729
105	0.0000469	0.000000696	2.19E-08	0.000712
106	0.0000469	0.000000696	2.19E-08	0.000732
107	0.0000469	0.000000696	2.19E-08	0.000729
108	0.0000469	0.000000696	2.19E-08	0.000673
109	0.0000469	0.000000696	2.19E-08	0.000658
110	0.0000469	0.000000696	2.19E-08	0.000688
111	0.0000469	0.000000654	2.19E-08	0.000704
112	0.0000469	0.000000614	2.19E-08	0.000682
113	0.0000469	0.000000605	2.19E-08	0.0007
114	0.0000469	0.000000605	2.19E-08	0.0007
115	0.0000469	0.000000605	2.19E-08	0.000702
116	0.0000469	0.000000605	2.19E-08	0.000714
117	0.0000469	0.000000605	2.19E-08	0.000694
118	0.0000469	0.000000605	2.19E-08	0.000708
119	0.0000469	0.000000605	2.19E-08	0.000706
120	0.0000469	0.000000585	2.19E-08	0.000653
121	0.0000469	0.000000585	2.19E-08	0.000636
122	0.0000469	0.000000585	2.19E-08	0.000639
123	0.0000469	0.000000585	2.19E-08	0.000645
124	0.0000469	0.000000545	2.19E-08	0.000669
125	0.0000469	0.000000545	2.19E-08	0.000739
126	0.0000469	0.000000545	2.19E-08	0.000877
127	0.0000469	0.000000545	2.19E-08	0.000886
128	0.0000469	0.000000545	2.19E-08	0.000912
129	0.0000469	0.000000545	2.19E-08	0.000861
130	0.0000469	0.000000545	2.19E-08	0.000846
131	0.0000469	0.000000545	2.19E-08	0.00088
132	0.0000469	0.000000545	2.19E-08	0.000919
133	0.0000469	0.000000537	2.19E-08	0.000851
134	0.0000469	0.000000537	2.19E-08	0.000851
135	0.0000469	0.000000537	2.19E-08	0.000878
136	0.0000469	0.000000537	2.19E-08	0.000928
137	0.0000469	0.000000528	2.19E-08	0.0012240189
138	0.0000469	0.000000528	2.19E-08	0.0012335913
139	0.0000469	0.000000491	2.19E-08	0.0012237317
140	0.0000469	0.000000491	2.19E-08	0.0012816703
141	0.0000469	0.000000491	2.19E-08	0.0012732142
142	0.0000469	0.000000491	2.19E-08	0.0012586349
143	0.0000469	0.000000491	2.19E-08	0.0012607067
144	0.0000469	0.000000491	2.19E-08	0.0012223173
145	0.0000469	0.000000491	2.19E-08	0.0012015263
146	0.0000469	0.000000491	2.19E-08	0.0012131113
147	0.0000469	0.000000491	2.19E-08	0.001188126
148	0.0000469	0.000000491	2.19E-08	0.0011905374
149	0.0000469	0.000000491	2.19E-08	0.0011849745
150	0.0000469	0.000000491	2.19E-08	0.0011708225
151	0.0000469	0.000000491	2.19E-08	0.0012340057
152	0.0000469	0.000000491	2.19E-08	0.0012183837
153	0.0000469	0.000000491	2.19E-08	0.0012528511
154	0.0000469	0.000000491	2.19E-08	0.001249981
155	0.0000469	0.000000491	2.19E-08	0.0011741116
156	0.0000469	0.000000491	2.19E-08	0.0011880826
157	0.0000469	0.000000491	2.19E-08	0.0012437821
158	0.0000469	0.000000491	2.19E-08	0.0012765548
159	0.0000469	0.000000489	2.19E-08	0.0012479779
160	0.0000469	0.000000489	2.19E-08	0.0012675196
161	0.0000469	0.000000486	2.19E-08	0.001272184
162	0.0000469	0.000000486	2.19E-08	0.0012535202
163	0.0000469	0.000000486	2.19E-08	0.0012626902
164	0.0000469	0.000000486	2.19E-08	0.0012773047
165	0.0000469	0.000000486	2.19E-08	0.0012122643
166	0.0000469	0.000000486	2.19E-08	0.0012135718
167	0.0000469	0.000000486	2.19E-08	0.0012419713
168	0.0000469	0.000000486	2.19E-08	0.0012560678
169	0.0000469	0.000000486	2.19E-08	0.001262295
170	0.0000469	0.000000486	2.19E-08	0.0012145508
171	0.0000469	0.000000486	2.19E-08	0.0012330472
172	0.0000469	0.000000486	2.19E-08	0.0011819093
173	0.0000469	0.000000486	2.19E-08	0.0012014759
174	0.0000469	0.000000486	2.19E-08	0.0012266526
175	0.0000469	0.000000486	2.19E-08	0.0012208981
176	0.0000469	0.000000486	2.19E-08	0.0012184297
177	0.0000469	0.000000486	2.19E-08	0.0012465667
178	0.0000469	0.000000486	2.19E-08	0.0012602903
179	0.0000469	0.000000442	2.19E-08	0.0012655122
180	0.0000469	0.000000442	2.19E-08	0.0012546445
181	0.0000469	0.000000442	2.19E-08	0.0012114643
182	0.0000469	0.000000442	2.19E-08	0.0012013436
183	0.0000469	0.000000442	2.19E-08	0.0011890973
184	0.0000469	0.000000442	2.19E-08	0.0011871267
185	0.0000469	0.000000442	2.19E-08	0.0013330181
186	0.0000469	0.000000442	2.19E-08	0.0012408932
187	0.0000469	0.000000442	2.19E-08	0.0012366452
188	0.0000469	0.000000383	2.19E-08	0.001222096
189	0.0000469	0.000000383	2.19E-08	0.0012465009
190	0.0000469	0.000000383	2.19E-08	0.001284606
191	0.0000469	0.000000383	2.19E-08	0.0012528884
192	0.0000469	0.000000383	2.19E-08	0.0015724828
193	0.0000469	0.000000383	2.19E-08	0.0015915746
194	0.0000469	0.000000383	2.19E-08	0.0015830657
195	0.0000469	0.000000383	2.19E-08	0.0015384559
196	0.0000469	0.000000375	2.19E-08	0.0015379491
197	0.0000469	0.000000375	2.19E-08	0.0015367734
198	0.0000469	0.000000375	2.19E-08	0.001545956
199	0.0000469	0.000000375	2.19E-08	0.001532916
200	0.0000469	0.000000375	2.19E-08	0.001526372
201	0.0000469	0.000000375	2.19E-08	0.0015729755
202	0.0000469	0.000000375	2.19E-08	0.0017065314
203	0.0000469	0.000000375	2.19E-08	0.0016627779
204	0.0000469	0.00000035	2.19E-08	0.0016233453
205	0.0000469	0.00000035	2.19E-08	0.0016233494
206	0.0000469	0.00000035	2.19E-08	0.0016471028
207	0.0000469	0.000000283	2.19E-08	0.0016471028
208	0.0000469	0.000000283	2.19E-08	0.0017019394
209	0.0000469	0.000000283	2.19E-08	0.0016667127
210	0.0000469	0.000000283	2.19E-08	0.0016649257
211	0.0000469	0.000000283	2.19E-08	0.0016543229
212	0.0000469	0.000000283	2.19E-08	0.0017269748
213	0.0000469	0.000000283	2.19E-08	0.0017471284
214	0.0000469	0.000000283	2.19E-08	0.0016235628
215	0.0000469	0.000000281	2.19E-08	0.0016010828
216	0.0000469	0.000000281	2.19E-08	0.0016007084
217	0.0000469	0.000000279	2.19E-08	0.0017178743
218	0.0000469	0.000000279	2.19E-08	0.0017062487
219	0.0000469	0.000000279	2.19E-08	0.0017031629
220	0.0000469	0.000000273	2.19E-08	0.0016339421
221	0.0000469	0.000000273	2.19E-08	0.0015963678
222	0.0000469	0.000000273	2.19E-08	0.0016072422
223	0.0000469	0.000000273	2.19E-08	0.0016318204
224	0.0000469	0.000000273	2.19E-08	0.0016763439
225	0.0000469	0.000000266	2.19E-08	0.0016823782
226	0.0000469	0.000000266	2.19E-08	0.0017170659
227	0.0000469	0.000000266	2.19E-08	0.0017407731
228	0.0000469	0.000000231	2.19E-08	0.0017137047
229	0.0000469	0.000000231	2.19E-08	0.0017004466
230	0.0000469	0.000000194	2.19E-08	0.0017587586
231	0.0000469	0.000000194	2.19E-08	0.0017487741
232	0.0000469	0.000000194	2.19E-08	0.0017472138
233	0.0000469	0.000000194	2.19E-08	0.0016942093
234	0.0000469	0.000000194	2.19E-08	0.0016984472
235	0.0000469	0.000000194	2.19E-08	0.001688586
236	0.0000469	0.000000194	2.19E-08	0.0017163057
237	0.0000469	0.000000194	2.19E-08	0.001745942
238	0.0000469	0.000000194	2.19E-08	0.0016455276
239	0.0000469	0.000000194	2.19E-08	0.0016536125
240	0.0000469	0.000000194	2.19E-08	0.0016779574
241	0.0000469	0.000000194	2.19E-08	0.0016665456
242	0.0000469	0.000000194	2.19E-08	0.0016587699
243	0.0000469	0.000000194	2.19E-08	0.0017008749
244	0.0000469	0.000000194	2.19E-08	0.0016968444
245	0.0000469	0.000000194	2.19E-08	0.0016977612
246	0.0000469	0.000000177	2.19E-08	0.0016921352
247	0.0000469	0.000000147	2.19E-08	0.0016769826
248	0.0000469	0.000000147	2.19E-08	0.0017345228
249	0.0000469	0.000000147	2.19E-08	0.0016780428
250	0.0000469	0.000000147	2.19E-08	0.0016903342
251	0.0000469	0.000000147	2.19E-08	0.0016585715
252	0.0000469	0.000000147	2.19E-08	0.0017217764
253	0.0000469	0.000000147	2.19E-08	0.0017553458
254	0.0000469	0.000000147	2.19E-08	0.0017275056
255	0.0000469	0.000000147	2.19E-08	0.0017450936
256	0.0000469	0.000000147	2.19E-08	0.0017226945
257	0.0000469	0.000000147	2.19E-08	0.0017618766
258	0.0000469	0.000000147	2.19E-08	0.0017391952
259	0.0000469	0.000000141	2.19E-08	0.0017287564
260	0.0000469	0.000000141	2.19E-08	0.0017014845
261	0.0000469	0.000000141	2.19E-08	0.0017345531
262	0.0000469	0.00000014	2.19E-08	0.0018192081
263	0.0000469	0.00000014	2.19E-08	0.0018006883
264	0.0000469	0.00000014	2.19E-08	0.0017573034
265	0.0000469	0.00000014	2.19E-08	0.0017280039
266	0.0000469	0.00000014	2.19E-08	0.0017342467
267	0.0000469	0.00000014	2.19E-08	0.001814844
268	0.0000469	0.00000014	2.19E-08	0.0018296181
269	0.0000469	0.000000121	2.19E-08	0.0018762522
270	0.0000469	0.000000121	2.19E-08	0.0019364675
271	0.0000469	0.000000121	2.19E-08	0.0019544308
272	0.0000469	0.000000108	2.19E-08	0.0019406257
273	0.0000469	0.000000108	2.19E-08	0.0019745397
274	0.0000469	9.82E-08	2.19E-08	0.0019460165
275	0.0000469	9.82E-08	2.19E-08	0.0018828019
276	0.0000469	9.82E-08	2.19E-08	0.0019026086
277	0.0000469	9.82E-08	2.19E-08	0.0018387296
278	0.0000469	9.82E-08	2.19E-08	0.0018107742
279	0.0000469	9.82E-08	2.19E-08	0.0018359601
280	0.0000469	9.82E-08	2.19E-08	0.001827507
281	0.0000469	9.82E-08	2.19E-08	0.0018340771
282	0.0000469	9.82E-08	2.19E-08	0.0018218855
283	0.0000469	9.82E-08	2.19E-08	0.0017727263
284	0.0000469	9.82E-08	2.19E-08	0.0018090324
285	0.0000469	9.02E-08	2.19E-08	0.0017763286
286	0.0000469	9.02E-08	2.19E-08	0.0016509412
287	0.0000469	8.55E-08	2.19E-08	0.0017225484
288	0.0000469	8.55E-08	2.19E-08	0.0018535618
289	0.0000469	8.55E-08	2.19E-08	0.0018511378
290	0.0000469	6.78E-08	2.19E-08	0.0018116103
291	0.0000469	6.78E-08	2.19E-08	0.001772733
292	0.0000469	6.78E-08	2.19E-08	0.0017204423
293	0.0000469	6.78E-08	2.19E-08	0.0017154335
294	0.0000469	6.78E-08	2.19E-08	0.0016918867
295	0.0000469	6.78E-08	2.19E-08	0.0016745015
296	0.0000469	6.78E-08	2.19E-08	0.0016956359
297	0.0000469	6.78E-08	2.19E-08	0.0017079805
298	0.0000469	6.78E-08	2.19E-08	0.0016975408
299	0.0000469	6.78E-08	2.19E-08	0.0015475115
300	0.0000469	6.78E-08	2.19E-08	0.0017417562
301	0.0000469	6.59E-08	2.19E-08	0.0014936279
302	0.0000469	6.59E-08	2.19E-08	0.0016936819
303	0.0000469	6.59E-08	2.19E-08	0.001700835
304	0.0000469	6.59E-08	2.19E-08	0.001819998
305	0.0000469	6.59E-08	2.19E-08	0.0018540285
306	0.0000469	6.59E-08	2.19E-08	0.0018425124
307	0.0000469	6.33E-08	2.19E-08	0.0018562467
308	0.0000469	0.000000063	2.19E-08	0.001718592
309	0.0000469	0.000000063	2.19E-08	0.0017677793
310	0.0000469	0.000000063	2.19E-08	0.0017924262
311	0.0000469	6.11E-08	2.19E-08	0.001691733
312	0.0000469	0.00000006	2.19E-08	0.0016656771
313	0.0000469	5.06E-08	2.19E-08	0.0016694317
314	0.0000469	5.06E-08	2.19E-08	0.0016451926
315	0.0000469	5.06E-08	2.19E-08	0.0016815067
316	0.0000469	5.06E-08	2.19E-08	0.0016677872
317	0.0000469	5.06E-08	2.19E-08	0.0016894876
318	0.0000469	5.06E-08	2.19E-08	0.0016598921
319	0.0000469	5.06E-08	2.19E-08	0.0018625393
320	0.0000469	5.06E-08	2.19E-08	0.0018343715
321	0.0000469	5.06E-08	2.19E-08	0.0017765609
322	0.0000469	5.06E-08	2.19E-08	0.0018690748
323	0.0000469	5.06E-08	2.19E-08	0.0018282798
324	0.0000469	5.06E-08	2.19E-08	0.0018101256
325	0.0000469	5.06E-08	2.19E-08	0.0017813583
326	0.0000469	5.06E-08	2.19E-08	0.0017621569
327	0.0000469	5.06E-08	2.19E-08	0.0018208063
328	0.0000469	5.06E-08	2.19E-08	0.0017485747
329	0.0000469	5.06E-08	2.19E-08	0.0017294979
330	0.0000469	0.00000004	2.19E-08	0.0018281516
331	0.0000469	0.00000004	2.19E-08	0.001765324
332	0.0000469	0.00000004	2.19E-08	0.0017551832
333	0.0000469	0.00000004	2.19E-08	0.0017405869
334	0.0000469	0.00000004	2.19E-08	0.0017418714
335	0.0000469	0.00000004	2.19E-08	0.0017424468
336	0.0000469	0.00000004	2.19E-08	0.0017973176
337	0.0000469	0.00000004	2.19E-08	0.0017308315
338	0.0000469	0.00000004	2.19E-08	0.0017445864
339	0.0000469	0.00000004	2.19E-08	0.0016888417
340	0.0000469	0.00000004	2.19E-08	0.0016568816
341	0.0000469	0.00000004	2.19E-08	0.0016174247
342	0.0000469	0.00000004	2.19E-08	0.0016229732
343	0.0000469	0.00000004	2.19E-08	0.0017504339
344	0.0000469	0.00000004	2.19E-08	0.0017102426
345	0.0000469	0.00000004	2.19E-08	0.0017268181
346	0.0000469	3.77E-08	2.19E-08	0.0018217953
347	0.0000469	3.77E-08	2.19E-08	0.0018651939
348	0.0000469	3.37E-08	2.19E-08	0.0018221169
349	0.0000469	3.37E-08	2.19E-08	0.0018693402
350	0.0000469	3.37E-08	2.19E-08	0.0018456849
351	0.0000469	3.37E-08	2.19E-08	0.0019052811
352	0.0000469	3.37E-08	2.19E-08	0.0019513669
353	0.0000469	3.37E-08	2.19E-08	0.0019213332
354	0.0000469	3.37E-08	2.19E-08	0.0018999468
355	0.0000469	3.37E-08	2.19E-08	0.0019608564
356	0.0000469	3.37E-08	2.19E-08	0.0019619824
357	0.0000469	0.000000023	2.19E-08	0.0018498476
358	0.0000469	2.06E-08	2.19E-08	0.0018031635
359	0.0000469	2.06E-08	2.19E-08	0.0018148103
360	0.0000469	2.06E-08	2.19E-08	0.0019239198
361	0.0000469	2.06E-08	2.19E-08	0.0020294002
362	0.0000469	2.06E-08	2.19E-08	0.0020634237
363	0.0000469	2.06E-08	2.19E-08	0.002004685
364	0.0000469	2.06E-08	2.19E-08	0.0019548925
365	0.0000469	2.06E-08	2.19E-08	0.0020431522
366	0.0000469	2.06E-08	2.19E-08	0.0020326028
367	0.0000469	2.06E-08	2.19E-08	0.0020190077
368	0.0000469	2.06E-08	2.19E-08	0.001981664
369	0.0000469	2.06E-08	2.19E-08	0.0019840586
370	0.0000469	2.06E-08	2.19E-08	0.0021249962
371	0.0000469	2.06E-08	2.19E-08	0.0022012076
372	0.0000469	2.06E-08	2.19E-08	0.0021038597
373	0.0000469	2.06E-08	2.19E-08	0.0020727502
374	0.0000469	2.06E-08	2.19E-08	0.0020876941
375	0.0000469	2.06E-08	2.19E-08	0.0020988907
376	0.0000469	2.06E-08	2.19E-08	0.0020955366
377	0.0000469	2.06E-08	2.19E-08	0.0020767148
378	0.0000469	2.06E-08	2.19E-08	0.0019885458
379	0.0000469	2.06E-08	2.19E-08	0.0019224516
380	0.0000469	2.06E-08	2.19E-08	0.0019852909
381	0.0000469	2.06E-08	2.19E-08	0.0020422237
382	0.0000469	2.06E-08	2.19E-08	0.0020826744
383	0.0000469	2.06E-08	2.19E-08	0.002072688
384	0.0000469	2.06E-08	2.19E-08	0.0020735204
385	0.0000469	2.06E-08	2.19E-08	0.0020753859
386	0.0000469	2.06E-08	2.19E-08	0.0021092581
387	0.0000469	2.06E-08	2.19E-08	0.0021940275
388	0.0000469	2.06E-08	2.19E-08	0.0021767357
389	0.0000469	2.06E-08	2.19E-08	0.0021820314
390	0.0000469	2.06E-08	2.19E-08	0.0022442248
391	0.0000469	2.06E-08	2.19E-08	0.0022142317
392	0.0000469	2.06E-08	2.19E-08	0.0021997761
393	0.0000469	2.06E-08	2.19E-08	0.002153557
394	0.0000469	2.06E-08	2.19E-08	0.0022037409
395	0.0000469	2.06E-08	2.19E-08	0.0022846753
396	0.0000469	2.06E-08	2.19E-08	0.0022206198
397	0.0000469	2.05E-08	2.19E-08	0.0022059938
398	0.0000469	2.01E-08	2.19E-08	0.0021811172
399	0.0000469	2.01E-08	2.19E-08	0.0021696448
400	0.0000469	2.01E-08	2.19E-08	0.0021276388
401	0.0000469	2.01E-08	2.19E-08	0.0022318151
402	0.0000469	2.01E-08	2.19E-08	0.0022340838
403	0.0000469	2.01E-08	2.19E-08	0.0022316783
404	0.0000469	2.01E-08	2.19E-08	0.0023259283
405	0.0000469	2.01E-08	2.19E-08	0.0022679587
406	0.0000469	2.01E-08	2.19E-08	0.0023717519
407	0.0000469	2.01E-08	2.19E-08	0.0023717196
408	0.0000469	2.01E-08	2.19E-08	0.0024558355
409	0.0000469	2.01E-08	2.19E-08	0.0024560807
410	0.0000469	2.01E-08	2.19E-08	0.002468264
411	0.0000469	2.01E-08	2.19E-08	0.0024712482
412	0.0000469	2.01E-08	2.19E-08	0.0025524733
413	0.0000469	2.01E-08	2.19E-08	0.0023953303
414	0.0000469	2.01E-08	2.19E-08	0.0024117774
415	0.0000469	2.01E-08	2.19E-08	0.0024449979
416	0.0000469	1.96E-08	2.19E-08	0.0024510123
417	0.0000469	1.96E-08	2.19E-08	0.0024200593
418	0.0000469	1.96E-08	2.19E-08	0.0023979855
419	0.0000469	1.96E-08	2.19E-08	0.0023531268
420	0.0000469	1.96E-08	2.19E-08	0.0023734214
421	0.0000469	1.96E-08	2.19E-08	0.0024148533
422	0.0000469	1.96E-08	2.19E-08	0.002464559
423	0.0000469	1.96E-08	2.19E-08	0.0024012547
424	0.0000469	1.96E-08	2.19E-08	0.0023862656
425	0.0000469	1.96E-08	2.19E-08	0.0023434027
426	0.0000469	1.96E-08	2.19E-08	0.0024181146
427	0.0000469	1.95E-08	2.19E-08	0.0023903489
428	0.0000469	1.95E-08	2.19E-08	0.0023293729
429	0.0000469	1.95E-08	2.19E-08	0.0023229989
430	0.0000469	1.95E-08	2.19E-08	0.0022164206
431	0.0000469	1.95E-08	2.19E-08	0.0023017617
432	0.0000469	1.95E-08	2.19E-08	0.0023502745
433	0.0000469	1.95E-08	2.19E-08	0.0023509841
434	0.0000469	1.95E-08	2.19E-08	0.0023134994
435	0.0000469	1.95E-08	2.19E-08	0.0022163176
436	0.0000469	1.95E-08	2.19E-08	0.0023071018
437	0.0000469	1.95E-08	2.19E-08	0.002568379
438	0.0000469	1.95E-08	2.19E-08	0.0025273995
439	0.0000469	1.95E-08	2.19E-08	0.0025504143
440	0.0000469	1.95E-08	2.19E-08	0.0024953741
441	0.0000469	1.95E-08	2.19E-08	0.0025045767
442	0.0000469	1.95E-08	2.19E-08	0.0024865871
443	0.0000469	1.95E-08	2.19E-08	0.002410422
444	0.0000469	1.95E-08	2.19E-08	0.0023602362
445	0.0000469	1.95E-08	2.19E-08	0.0023928727
446	0.0000469	1.95E-08	2.19E-08	0.0023751576
447	0.0000469	1.95E-08	2.19E-08	0.0023869483
448	0.0000469	1.93E-08	2.19E-08	0.0023752064
449	0.0000469	1.93E-08	2.19E-08	0.0023656602
450	0.0000469	1.93E-08	2.19E-08	0.0022686523
451	0.0000469	1.93E-08	2.19E-08	0.0023515536
452	0.0000469	1.93E-08	2.19E-08	0.0023286949
453	0.0000469	1.93E-08	2.19E-08	0.0023826539
454	0.0000469	1.93E-08	2.19E-08	0.0023501124
455	0.0000469	1.93E-08	2.19E-08	0.0024072204
456	0.0000469	1.93E-08	2.19E-08	0.0024021777
457	0.0000469	1.93E-08	2.19E-08	0.0023589585
458	0.0000469	1.93E-08	2.19E-08	0.0023781974
459	0.0000469	1.93E-08	2.19E-08	0.0024412578
460	0.0000469	1.93E-08	2.19E-08	0.0024170445
461	0.0000469	1.93E-08	2.19E-08	0.002439938
462	0.0000469	1.93E-08	2.19E-08	0.0025065535
463	0.0000469	1.93E-08	2.19E-08	0.0025450484
464	0.0000469	1.93E-08	2.19E-08	0.0025805435
465	0.0000469	1.93E-08	2.19E-08	0.0026387538
466	0.0000469	1.93E-08	2.19E-08	0.0025765725
467	0.0000469	1.93E-08	2.19E-08	0.0025070772
468	0.0000469	1.93E-08	2.19E-08	0.002621908
469	0.0000469	1.93E-08	2.19E-08	0.002592696
470	0.0000469	1.93E-08	2.19E-08	0.0026672992
471	0.0000469	1.93E-08	2.19E-08	0.0026634017
472	0.0000469	1.93E-08	2.19E-08	0.0027428021
473	0.0000469	1.93E-08	2.19E-08	0.0026735067
474	0.0000469	1.93E-08	2.19E-08	0.0027165957
475	0.0000469	1.93E-08	2.19E-08	0.0026749449
476	0.0000469	1.93E-08	2.19E-08	0.0026438657
477	0.0000469	1.93E-08	2.19E-08	0.0027220896
478	0.0000469	1.93E-08	2.19E-08	0.002788491
479	0.0000469	1.93E-08	2.19E-08	0.0027243788
480	0.0000469	1.93E-08	2.19E-08	0.0027556109
481	0.0000469	1.93E-08	2.19E-08	0.0026542376
482	0.0000469	1.93E-08	2.19E-08	0.002644152
483	0.0000469	1.93E-08	2.19E-08	0.0025645775
484	0.0000469	1.93E-08	2.19E-08	0.0025452855
485	0.0000469	1.93E-08	2.19E-08	0.0027070495
486	0.0000469	1.93E-08	2.19E-08	0.002648303
487	0.0000469	1.93E-08	2.19E-08	0.002583412
488	0.0000469	1.93E-08	2.19E-08	0.0025258466
489	0.0000469	1.93E-08	2.19E-08	0.0025776427
490	0.0000469	1.93E-08	2.19E-08	0.0026587918
491	0.0000469	1.93E-08	2.19E-08	0.0026910498
492	0.0000469	1.93E-08	2.19E-08	0.0026225061
493	0.0000469	1.93E-08	2.19E-08	0.002652979
494	0.0000469	1.93E-08	2.19E-08	0.0026332714
495	0.0000469	1.93E-08	2.19E-08	0.0025195395
496	0.0000469	1.93E-08	2.19E-08	0.0025857022
497	0.0000469	1.93E-08	2.19E-08	0.0023636604
498	0.0000469	1.93E-08	2.19E-08	0.0024338692
499	0.0000469	1.93E-08	2.19E-08	0.0025659582
500	0.0000469	1.93E-08	2.19E-08	0.0026000877
501	0.0000469	1.93E-08	2.19E-08	0.0026207631
502	0.0000469	1.93E-08	2.19E-08	0.0026819468
503	0.0000469	1.93E-08	2.19E-08	0.0026496108
504	0.0000469	1.93E-08	2.19E-08	0.0026462342
505	0.0000469	1.93E-08	2.19E-08	0.0027479878
506	0.0000469	1.93E-08	2.19E-08	0.0028675623
507	0.0000469	1.93E-08	2.19E-08	0.0027897597
508	0.0000469	1.93E-08	2.19E-08	0.0028313228
509	0.0000469	1.93E-08	2.19E-08	0.0028688475
510	0.0000469	1.93E-08	2.19E-08	0.0027002073
511	0.0000469	1.93E-08	2.19E-08	0.0027627315
512	0.0000469	1.93E-08	2.19E-08	0.0031080461
513	0.0000469	1.93E-08	2.19E-08	0.0027381614
514	0.0000469	1.93E-08	2.19E-08	0.0027207568
515	0.0000469	1.93E-08	2.19E-08	0.0028788479
516	0.0000469	1.93E-08	2.19E-08	0.0028787458
517	0.0000469	1.93E-08	2.19E-08	0.0026578574
518	0.0000469	1.93E-08	2.19E-08	0.0029431556
519	0.0000469	1.93E-08	2.19E-08	0.0027266665
520	0.0000469	1.93E-08	2.19E-08	0.0025752261
521	0.0000469	1.93E-08	2.19E-08	0.0026327385
522	0.0000469	1.93E-08	2.19E-08	0.0027453425
523	0.0000469	1.93E-08	2.19E-08	0.0028672303
524	0.0000469	1.93E-08	2.19E-08	0.0029487097
525	0.0000469	1.93E-08	2.19E-08	0.0030249167
526	0.0000469	1.93E-08	2.19E-08	0.0029581951
527	0.0000469	1.93E-08	2.19E-08	0.0031262369
528	0.0000469	1.93E-08	2.19E-08	0.0030642128
529	0.0000469	1.93E-08	2.19E-08	0.0030705573
530	0.0000469	1.93E-08	2.19E-08	0.0030632588
531	0.0000469	1.93E-08	2.19E-08	0.0030333132
532	0.0000469	1.93E-08	2.19E-08	0.0029914158
533	0.0000469	1.93E-08	2.19E-08	0.0030928015
534	0.0000469	1.93E-08	2.19E-08	0.0031839587
535	0.0000469	1.93E-08	2.19E-08	0.0031582194
536	0.0000469	1.93E-08	2.19E-08	0.0032256235
537	0.0000469	1.93E-08	2.19E-08	0.0030499498
538	0.0000469	1.93E-08	2.19E-08	0.00308737
539	0.0000469	1.93E-08	2.19E-08	0.0030723552
540	0.0000469	1.93E-08	2.19E-08	0.0031027956
541	0.0000469	1.93E-08	2.19E-08	0.0031053841
542	0.0000469	1.93E-08	2.19E-08	0.0031332838
543	0.0000469	1.93E-08	2.19E-08	0.0031184809
544	0.0000469	1.93E-08	2.19E-08	0.0031299876
545	0.0000469	1.93E-08	2.19E-08	0.0031190558
546	0.0000469	1.93E-08	2.19E-08	0.0031526055
547	0.0000469	1.93E-08	2.19E-08	0.0031059963
548	0.0000469	1.93E-08	2.19E-08	0.0031493648
549	0.0000469	1.93E-08	2.19E-08	0.0031369708
550	0.0000469	1.93E-08	2.19E-08	0.0033475776
551	0.0000469	1.93E-08	2.19E-08	0.003022911
552	0.0000469	1.93E-08	2.19E-08	0.0030285035
553	0.0000469	1.93E-08	2.19E-08	0.0033357599
554	0.0000469	1.93E-08	2.19E-08	0.0033046612
555	0.0000469	1.93E-08	2.19E-08	0.0032436105
556	0.0000469	1.93E-08	2.19E-08	0.0031346084
557	0.0000469	1.93E-08	2.19E-08	0.0030525917
558	0.0000469	1.93E-08	2.19E-08	0.003126442
559	0.0000469	1.93E-08	2.19E-08	0.0031023041
560	0.0000469	1.93E-08	2.19E-08	0.0031305143
561	0.0000469	1.93E-08	2.19E-08	0.0031189267
562	0.0000469	1.93E-08	2.19E-08	0.0031539606
563	0.0000469	1.93E-08	2.19E-08	0.0030401241
564	0.0000469	1.93E-08	2.19E-08	0.0030465194
565	0.0000469	1.93E-08	2.19E-08	0.0028607112
566	0.0000469	1.93E-08	2.19E-08	0.0030652526
567	0.0000469	1.93E-08	2.19E-08	0.0029504405
568	0.0000469	1.93E-08	2.19E-08	0.0031163365
569	0.0000469	1.93E-08	2.19E-08	0.0028669534
570	0.0000469	1.93E-08	2.19E-08	0.0028517318
571	0.0000469	1.93E-08	2.19E-08	0.0027702522
572	0.0000469	1.93E-08	2.19E-08	0.0026390714
573	0.0000469	1.93E-08	2.19E-08	0.0026408923
574	0.0000469	1.93E-08	2.19E-08	0.0024997508
575	0.0000469	1.93E-08	2.19E-08	0.0028672254
576	0.0000469	1.93E-08	2.19E-08	0.0026433368
577	0.0000469	1.93E-08	2.19E-08	0.0024800174
578	0.0000469	1.93E-08	2.19E-08	0.002513986
579	0.0000469	1.93E-08	2.19E-08	0.0026254374
580	0.0000469	1.93E-08	2.19E-08	0.0023915395
581	0.0000469	1.93E-08	2.19E-08	0.0023851145
582	0.0000469	1.93E-08	2.19E-08	0.0025468513
583	0.0000469	1.93E-08	2.19E-08	0.0026143028
584	0.0000469	1.93E-08	2.19E-08	0.0027278677
585	0.0000469	1.93E-08	2.19E-08	0.0026142435
586	0.0000469	1.93E-08	2.19E-08	0.0026267116
587	0.0000469	1.93E-08	2.19E-08	0.0026082019
588	0.0000469	1.93E-08	2.19E-08	0.0026135032
589	0.0000469	1.93E-08	2.19E-08	0.0026785896
590	0.0000469	1.93E-08	2.19E-08	0.0029018099
591	0.0000469	1.93E-08	2.19E-08	0.0029168652
592	0.0000469	1.93E-08	2.19E-08	0.0030080508
593	0.0000469	1.93E-08	2.19E-08	0.0029692124
594	0.0000469	1.93E-08	2.19E-08	0.0030159653
595	0.0000469	1.93E-08	2.19E-08	0.0028232652
596	0.0000469	1.93E-08	2.19E-08	0.002812575
597	0.0000469	1.93E-08	2.19E-08	0.0028737016
598	0.0000469	1.93E-08	2.19E-08	0.0028668512
599	0.0000469	1.93E-08	2.19E-08	0.0029179912
600	0.0000469	1.93E-08	2.19E-08	0.0027733314
601	0.0000469	1.93E-08	2.19E-08	0.002921163
602	0.0000469	1.93E-08	2.19E-08	0.0029646906
603	0.0000469	1.93E-08	2.19E-08	0.0029476546
604	0.0000469	1.93E-08	2.19E-08	0.0028758735
605	0.0000469	1.93E-08	2.19E-08	0.002848376
606	0.0000469	1.93E-08	2.19E-08	0.002801185
607	0.0000469	1.93E-08	2.19E-08	0.0029711782
608	0.0000469	1.93E-08	2.19E-08	0.0029586305
609	0.0000469	1.93E-08	2.19E-08	0.0026578028
610	0.0000469	1.93E-08	2.19E-08	0.0033092939
611	0.0000469	1.93E-08	2.19E-08	0.0033689912
612	0.0000469	1.93E-08	2.19E-08	0.0034073851
613	0.0000469	1.93E-08	2.19E-08	0.0034725648
614	0.0000469	1.93E-08	2.19E-08	0.0034828956
615	0.0000469	1.93E-08	2.19E-08	0.0034194038
616	0.0000469	1.93E-08	2.19E-08	0.0034350436
617	0.0000469	1.93E-08	2.19E-08	0.0035806002
618	0.0000469	1.93E-08	2.19E-08	0.0038921927
619	0.0000469	1.93E-08	2.19E-08	0.0039644574
620	0.0000469	1.93E-08	2.19E-08	0.0039636542
621	0.0000469	1.93E-08	2.19E-08	0.0040252964
622	0.0000469	1.93E-08	2.19E-08	0.0041965939
623	0.0000469	1.93E-08	2.19E-08	0.0041856414
624	0.0000469	1.93E-08	2.19E-08	0.0036139814
625	0.0000469	1.93E-08	2.19E-08	0.0037753133
626	0.0000469	1.93E-08	2.19E-08	0.0039353524
627	0.0000469	1.93E-08	2.19E-08	0.0038733148
628	0.0000469	1.93E-08	2.19E-08	0.0038317236
629	0.0000469	1.93E-08	2.19E-08	0.0039982978
630	0.0000469	1.93E-08	2.19E-08	0.0038925483
631	0.0000469	1.93E-08	2.19E-08	0.0089448937
632	0.0000469	1.93E-08	2.19E-08	0.0088539583
633	0.0000469	1.93E-08	2.19E-08	0.0088412944
634	0.0000469	1.93E-08	2.19E-08	0.0089434721
635	0.0000469	1.93E-08	2.19E-08	0.0089624739
636	0.0000469	1.93E-08	2.19E-08	0.0089312559
637	0.0000469	1.93E-08	2.19E-08	0.0089431435
638	0.0000469	1.93E-08	2.19E-08	0.0087120739
639	0.0000469	1.93E-08	2.19E-08	0.0086302467
640	0.0000469	1.93E-08	2.19E-08	0.0085569318
641	0.0000469	1.93E-08	2.19E-08	0.0082548111
642	0.0000469	1.93E-08	2.19E-08	0.0082715652
643	0.0000469	1.93E-08	2.19E-08	0.0082702296
644	0.0000469	1.93E-08	2.19E-08	0.0080838788
645	0.0000469	1.93E-08	2.19E-08	0.0080838788
646	0.0000469	1.93E-08	2.19E-08	0.0082645428
647	0.0000469	1.93E-08	2.19E-08	0.0083353591
648	0.0000469	1.93E-08	2.19E-08	0.0083841774
649	0.0000469	1.93E-08	2.19E-08	0.0081795294
650	0.0000469	1.93E-08	2.19E-08	0.0082437363
651	0.0000469	1.93E-08	2.19E-08	0.0082005967
652	0.0000469	1.93E-08	2.19E-08	0.0081450428
653	0.0000469	1.93E-08	2.19E-08	0.0081555833
654	0.0000469	1.93E-08	2.19E-08	0.0084916668
655	0.0000469	1.93E-08	2.19E-08	0.008442015
656	0.0000469	1.93E-08	2.19E-08	0.0084564223
657	0.0000469	1.93E-08	2.19E-08	0.0090138852
658	0.0000469	1.93E-08	2.19E-08	0.008697934
659	0.0000469	1.93E-08	2.19E-08	0.0086711221
660	0.0000469	1.93E-08	2.19E-08	0.009289819
661	0.0000469	1.93E-08	2.19E-08	0.0092676431
662	0.0000469	1.93E-08	2.19E-08	0.0091125315
663	0.0000469	1.93E-08	2.19E-08	0.0090005093
664	0.0000469	1.93E-08	2.19E-08	0.0090861444
665	0.0000469	1.93E-08	2.19E-08	0.0093359075
666	0.0000469	1.93E-08	2.19E-08	0.0089860982
667	0.0000469	1.93E-08	2.19E-08	0.0088250916
668	0.0000469	1.93E-08	2.19E-08	0.0095421127
669	0.0000469	1.93E-08	2.19E-08	0.0095365826
670	0.0000469	1.93E-08	2.19E-08	0.0096130138
671	0.0000469	1.93E-08	2.19E-08	0.0096003975
672	0.0000469	1.93E-08	2.19E-08	0.0096606531
673	0.0000469	1.93E-08	2.19E-08	0.0093860995
674	0.0000469	1.93E-08	2.19E-08	0.0105266539
675	0.0000469	1.93E-08	2.19E-08	0.0108257191
676	0.0000469	1.93E-08	2.19E-08	0.0107850866
677	0.0000469	1.93E-08	2.19E-08	0.0107144053
678	0.0000469	1.93E-08	2.19E-08	0.0115424588
679	0.0000469	1.93E-08	2.19E-08	0.012389036
680	0.0000469	1.93E-08	2.19E-08	0.0123744732
681	0.0000469	1.93E-08	2.19E-08	0.012612912
682	0.0000469	1.93E-08	2.19E-08	0.012763307
683	0.0000469	1.93E-08	2.19E-08	0.012767787
684	0.0000469	1.93E-08	2.19E-08	0.0126561348
685	0.0000469	1.93E-08	2.19E-08	0.0125804734
686	0.0000469	1.93E-08	2.19E-08	0.0134455139
687	0.0000469	1.93E-08	2.19E-08	0.0138021405
688	0.0000469	1.93E-08	2.19E-08	0.0137685431
689	0.0000469	1.93E-08	2.19E-08	0.0140210312
690	0.0000469	1.93E-08	2.19E-08	0.0140305338
691	0.0000469	1.93E-08	2.19E-08	0.0135902927
692	0.0000469	1.93E-08	2.19E-08	0.0143786719
693	0.0000469	1.93E-08	2.19E-08	0.0142318047
694	0.0000469	1.93E-08	2.19E-08	0.0139410438
695	0.0000469	1.93E-08	2.19E-08	0.0149053992
696	0.0000469	1.93E-08	2.19E-08	0.014939228
697	0.0000469	1.93E-08	2.19E-08	0.0146287419
698	0.0000469	1.93E-08	2.19E-08	0.0154944895
699	0.0000469	1.93E-08	2.19E-08	0.0153806318
700	0.0000469	1.93E-08	2.19E-08	0.0153811783
701	0.0000469	1.93E-08	2.19E-08	0.0152538012
702	0.0000469	1.93E-08	2.19E-08	0.0158729953
703	0.0000469	1.93E-08	2.19E-08	0.0166001747
704	0.0000469	1.93E-08	2.19E-08	0.0159935083
705	0.0000469	1.93E-08	2.19E-08	0.0161674625
706	0.0000469	1.93E-08	2.19E-08	0.0158863731
707	0.0000469	1.93E-08	2.19E-08	0.0161998879
708	0.0000469	1.93E-08	2.19E-08	0.0159689342
709	0.0000469	1.93E-08	2.19E-08	0.0159754908
710	0.0000469	1.93E-08	2.19E-08	0.0159195839
711	0.0000469	1.93E-08	2.19E-08	0.0163521173
712	0.0000469	1.93E-08	2.19E-08	0.0166086277
713	0.0000469	1.93E-08	2.19E-08	0.0169509684
714	0.0000469	1.93E-08	2.19E-08	0.016707942
715	0.0000469	1.93E-08	2.19E-08	0.0165647482
716	0.0000469	1.93E-08	2.19E-08	0.0173484501
717	0.0000469	1.93E-08	2.19E-08	0.0172367585
718	0.0000469	1.93E-08	2.19E-08	0.0172367585
719	0.0000469	1.93E-08	2.19E-08	0.0161142971
720	0.0000469	1.93E-08	2.19E-08	0.016933579
721	0.0000469	1.93E-08	2.19E-08	0.0167716259
722	0.0000469	1.93E-08	2.19E-08	0.0168567161
723	0.0000469	1.93E-08	2.19E-08	0.0171205912
724	0.0000469	1.93E-08	2.19E-08	0.0181550813
725	0.0000469	1.93E-08	2.19E-08	0.0186728749
726	0.0000469	1.93E-08	2.19E-08	0.01871538
727	0.0000469	1.93E-08	2.19E-08	0.0186504664
728	0.0000469	1.93E-08	2.19E-08	0.0192209077
729	0.0000469	1.93E-08	2.19E-08	0.0185578553
730	0.0000469	1.93E-08	2.19E-08	0.0186849074
731	0.0000469	1.93E-08	2.19E-08	0.0182571098
732	0.0000469	1.93E-08	2.19E-08	0.0184119109
733	0.0000469	1.93E-08	2.19E-08	0.0185786741
734	0.0000469	1.93E-08	2.19E-08	0.0180608778
735	0.0000469	1.93E-08	2.19E-08	0.0180348746
736	0.0000469	1.93E-08	2.19E-08	0.0178041386
737	0.0000469	1.93E-08	2.19E-08	0.0180528402
738	0.0000469	1.93E-08	2.19E-08	0.0183701749
739	0.0000469	1.93E-08	2.19E-08	0.0182337235
740	0.0000469	1.93E-08	2.19E-08	0.0183801829
741	0.0000469	1.93E-08	2.19E-08	0.0183934982
742	0.0000469	1.93E-08	2.19E-08	0.018158082
743	0.0000469	1.93E-08	2.19E-08	0.0182949775
744	0.0000469	1.93E-08	2.19E-08	0.0185935767
745	0.0000469	1.93E-08	2.19E-08	0.0184855926
746	0.0000469	1.93E-08	2.19E-08	0.0182244245
747	0.0000469	1.93E-08	2.19E-08	0.0182090549
748	0.0000469	1.93E-08	2.19E-08	0.0184251352
749	0.0000469	1.93E-08	2.19E-08	0.0181080237
750	0.0000469	1.93E-08	2.19E-08	0.0184075165
751	0.0000469	1.93E-08	2.19E-08	0.0183158293
752	0.0000469	1.93E-08	2.19E-08	0.0184449966
753	0.0000469	1.93E-08	2.19E-08	0.0182372054
754	0.0000469	1.93E-08	2.19E-08	0.0180457626
755	0.0000469	1.93E-08	2.19E-08	0.0177301191
756	0.0000469	1.93E-08	2.19E-08	0.0179294381
757	0.0000469	1.93E-08	2.19E-08	0.0184771067
758	0.0000469	1.93E-08	2.19E-08	0.0182203698
759	0.0000469	1.93E-08	2.19E-08	0.0184558741
760	0.0000469	1.93E-08	2.19E-08	0.0187291239
761	0.0000469	1.93E-08	2.19E-08	0.0185539433
762	0.0000469	1.93E-08	2.19E-08	0.0184180124
763	0.0000469	1.93E-08	2.19E-08	0.0184659026
764	0.0000469	1.93E-08	2.19E-08	0.0181981723
765	0.0000469	1.93E-08	2.19E-08	0.0176459043
766	0.0000469	1.93E-08	2.19E-08	0.0185195543
767	0.0000469	1.93E-08	2.19E-08	0.0184692023
768	0.0000469	1.93E-08	2.19E-08	0.0185536583
769	0.0000469	1.93E-08	2.19E-08	0.0185852611
770	0.0000469	1.93E-08	2.19E-08	0.0184279728
771	0.0000469	1.93E-08	2.19E-08	0.0180264842
772	0.0000469	1.93E-08	2.19E-08	0.0178170669
773	0.0000469	1.93E-08	2.19E-08	0.0188241025
774	0.0000469	1.93E-08	2.19E-08	0.0175765349
775	0.0000469	1.93E-08	2.19E-08	0.0182620997
776	0.0000469	1.93E-08	2.19E-08	0.0188727273
777	0.0000469	1.93E-08	2.19E-08	0.0187804005
778	0.0000469	1.93E-08	2.19E-08	0.0188551241
779	0.0000469	1.93E-08	2.19E-08	0.019512671
780	0.0000469	1.93E-08	2.19E-08	0.0190128789
781	0.0000469	1.93E-08	2.19E-08	0.0187927841
782	0.0000469	1.93E-08	2.19E-08	0.0188311213
783	0.0000469	1.93E-08	2.19E-08	0.0195408555
784	0.0000469	1.93E-08	2.19E-08	0.0190181319
785	0.0000469	1.93E-08	2.19E-08	0.0187588188
786	0.0000469	1.93E-08	2.19E-08	0.0186591941
787	0.0000469	1.93E-08	2.19E-08	0.0191170587
788	0.0000469	1.93E-08	2.19E-08	0.0191083868
789	0.0000469	1.93E-08	2.19E-08	0.019065456
790	0.0000469	1.93E-08	2.19E-08	0.0190581328
791	0.0000469	1.93E-08	2.19E-08	0.018656361
792	0.0000469	1.93E-08	2.19E-08	0.0182608632
793	0.0000469	1.93E-08	2.19E-08	0.0179632746
794	0.0000469	1.93E-08	2.19E-08	0.0180185166
795	0.0000469	1.93E-08	2.19E-08	0.018327237
796	0.0000469	1.93E-08	2.19E-08	0.0181444988
797	0.0000469	1.93E-08	2.19E-08	0.0180059894
798	0.0000469	1.93E-08	2.19E-08	0.0185102599
799	0.0000469	1.93E-08	2.19E-08	0.0182289647
800	0.0000469	1.93E-08	2.19E-08	0.0184346821
801	0.0000469	1.93E-08	2.19E-08	0.0181622196
802	0.0000469	1.93E-08	2.19E-08	0.0180995109
803	0.0000469	1.93E-08	2.19E-08	0.0184804282
804	0.0000469	1.93E-08	2.19E-08	0.0181768279
805	0.0000469	1.93E-08	2.19E-08	0.0183665257
806	0.0000469	1.93E-08	2.19E-08	0.0183888072
807	0.0000469	1.93E-08	2.19E-08	0.0183787971
808	0.0000469	1.93E-08	2.19E-08	0.0183354494
809	0.0000469	1.93E-08	2.19E-08	0.0182522386
810	0.0000469	1.93E-08	2.19E-08	0.0182810148
811	0.0000469	1.93E-08	2.19E-08	0.0185487388
812	0.0000469	1.93E-08	2.19E-08	0.0183764113
813	0.0000469	1.93E-08	2.19E-08	0.0184277691
814	0.0000469	1.93E-08	2.19E-08	0.0184379194
815	0.0000469	1.93E-08	2.19E-08	0.0188977618
816	0.0000469	1.93E-08	2.19E-08	0.0179795778
817	0.0000469	1.93E-08	2.19E-08	0.0179399484
818	0.0000469	1.93E-08	2.19E-08	0.0191889754
819	0.0000469	1.93E-08	2.19E-08	0.0193915045
820	0.0000469	1.93E-08	2.19E-08	0.0188876684
821	0.0000469	1.93E-08	2.19E-08	0.019635053
822	0.0000469	1.93E-08	2.19E-08	0.0196517186
823	0.0000469	1.93E-08	2.19E-08	0.0198035052
824	0.0000469	1.93E-08	2.19E-08	0.0196779613
825	0.0000469	1.93E-08	2.19E-08	0.019858576
826	0.0000469	1.93E-08	2.19E-08	0.0203559892
827	0.0000469	1.93E-08	2.19E-08	0.0202449433
828	0.0000469	1.93E-08	2.19E-08	0.0199687221
829	0.0000469	1.93E-08	2.19E-08	0.0198609913
830	0.0000469	1.93E-08	2.19E-08	0.0201085865
831	0.0000469	1.93E-08	2.19E-08	0.0201813968
832	0.0000469	1.93E-08	2.19E-08	0.02043211
833	0.0000469	1.93E-08	2.19E-08	0.0202794326
834	0.0000469	1.93E-08	2.19E-08	0.0203402198
835	0.0000469	1.93E-08	2.19E-08	0.0205681626
836	0.0000469	1.93E-08	2.19E-08	0.0211510535
837	0.0000469	1.93E-08	2.19E-08	0.0213174296
838	0.0000469	1.93E-08	2.19E-08	0.021261692
839	0.0000469	1.93E-08	2.19E-08	0.0210049313
840	0.0000469	1.93E-08	2.19E-08	0.0209057803
841	0.0000469	1.93E-08	2.19E-08	0.0208075139
842	0.0000469	1.93E-08	2.19E-08	0.0207677702
843	0.0000469	1.93E-08	2.19E-08	0.0211487136
844	0.0000469	1.93E-08	2.19E-08	0.0213136989
845	0.0000469	1.93E-08	2.19E-08	0.0205177612
846	0.0000469	1.93E-08	2.19E-08	0.0203859576
847	0.0000469	1.93E-08	2.19E-08	0.0208482182
848	0.0000469	1.93E-08	2.19E-08	0.020366531
849	0.0000469	1.93E-08	2.19E-08	0.0204582196
850	0.0000469	1.93E-08	2.19E-08	0.0202548418
851	0.0000469	1.93E-08	2.19E-08	0.0200764815
852	0.0000469	1.93E-08	2.19E-08	0.0211058694
853	0.0000469	1.93E-08	2.19E-08	0.0204797757
854	0.0000469	1.93E-08	2.19E-08	0.0202733376
855	0.0000469	1.93E-08	2.19E-08	0.0208777891
856	0.0000469	1.93E-08	2.19E-08	0.0206568247
857	0.0000469	1.93E-08	2.19E-08	0.020993208
858	0.0000469	1.93E-08	2.19E-08	0.020904231
859	0.0000469	1.93E-08	2.19E-08	0.0210154965
860	0.0000469	1.93E-08	2.19E-08	0.0208737136
861	0.0000469	1.93E-08	2.19E-08	0.0207013699
862	0.0000469	1.93E-08	2.19E-08	0.0210693899
863	0.0000469	1.93E-08	2.19E-08	0.0211756621
864	0.0000469	1.93E-08	2.19E-08	0.020840327
865	0.0000469	1.93E-08	2.19E-08	0.0210335203
866	0.0000469	1.93E-08	2.19E-08	0.021671223
867	0.0000469	1.93E-08	2.19E-08	0.0216514079
868	0.0000469	1.93E-08	2.19E-08	0.0220296025
869	0.0000469	1.93E-08	2.19E-08	0.0221630384
870	0.0000469	1.93E-08	2.19E-08	0.0224261645
871	0.0000469	1.93E-08	2.19E-08	0.0222308061
872	0.0000469	1.93E-08	2.19E-08	0.0229564561
873	0.0000469	1.93E-08	2.19E-08	0.0229530292
874	0.0000469	1.93E-08	2.19E-08	0.0231442766
875	0.0000469	1.93E-08	2.19E-08	0.0232639991
876	0.0000469	1.93E-08	2.19E-08	0.0240358195
877	0.0000469	1.93E-08	2.19E-08	0.0241628121
878	0.0000469	1.93E-08	2.19E-08	0.0241303932
879	0.0000469	1.93E-08	2.19E-08	0.0238506614
880	0.0000469	1.93E-08	2.19E-08	0.023578856
881	0.0000469	1.93E-08	2.19E-08	0.0236030443
882	0.0000469	1.93E-08	2.19E-08	0.0235115902
883	0.0000469	1.93E-08	2.19E-08	0.0236334182
884	0.0000469	1.93E-08	2.19E-08	0.0236183104
885	0.0000469	1.93E-08	2.19E-08	0.0233710453
886	0.0000469	1.93E-08	2.19E-08	0.0236499781
887	0.0000469	1.93E-08	2.19E-08	0.0235643597
888	0.0000469	1.93E-08	2.19E-08	0.0232221949
889	0.0000469	1.93E-08	2.19E-08	0.02342055
890	0.0000469	1.93E-08	2.19E-08	0.0238734933
891	0.0000469	1.93E-08	2.19E-08	0.0237105167
892	0.0000469	1.93E-08	2.19E-08	0.0242380817
893	0.0000469	1.93E-08	2.19E-08	0.0241291327
894	0.0000469	1.93E-08	2.19E-08	0.0238328983
895	0.0000469	1.93E-08	2.19E-08	0.0238677679
896	0.0000469	1.93E-08	2.19E-08	0.0239946325
897	0.0000469	1.93E-08	2.19E-08	0.0236691786
898	0.0000469	1.93E-08	2.19E-08	0.0235930676
899	0.0000469	1.93E-08	2.19E-08	0.0238836656
900	0.0000469	1.93E-08	2.19E-08	0.0239421835
901	0.0000469	1.93E-08	2.19E-08	0.0244038129
902	0.0000469	1.93E-08	2.19E-08	0.0235268641
903	0.0000469	1.93E-08	2.19E-08	0.0235986221
904	0.0000469	1.93E-08	2.19E-08	0.0243443768
905	0.0000469	1.93E-08	2.19E-08	0.0243267848
906	0.0000469	1.93E-08	2.19E-08	0.023652718
907	0.0000469	1.93E-08	2.19E-08	0.024248193
908	0.0000469	1.93E-08	2.19E-08	0.0239641227
909	0.0000469	1.93E-08	2.19E-08	0.0238684792
910	0.0000469	1.93E-08	2.19E-08	0.024421446
911	0.0000469	1.93E-08	2.19E-08	0.024414789
912	0.0000469	1.93E-08	2.19E-08	0.0243017463
913	0.0000469	1.93E-08	2.19E-08	0.0241833167
914	0.0000469	1.93E-08	2.19E-08	0.0245181234
915	0.0000469	1.93E-08	2.19E-08	0.0241421779
916	0.0000469	1.93E-08	2.19E-08	0.0237375974
917	0.0000469	1.93E-08	2.19E-08	0.0241210775
918	0.0000469	1.93E-08	2.19E-08	0.0237979229
919	0.0000469	1.93E-08	2.19E-08	0.0239726849
920	0.0000469	1.93E-08	2.19E-08	0.0232791499
921	0.0000469	1.93E-08	2.19E-08	0.023776211
922	0.0000469	1.93E-08	2.19E-08	0.0234236388
923	0.0000469	1.93E-08	2.19E-08	0.0227307973
924	0.0000469	1.93E-08	2.19E-08	0.0231242883
925	0.0000469	1.93E-08	2.19E-08	0.0232908924
926	0.0000469	1.93E-08	2.19E-08	0.0233282193
927	0.0000469	1.93E-08	2.19E-08	0.0232453837
928	0.0000469	1.93E-08	2.19E-08	0.0227055093
929	0.0000469	1.93E-08	2.19E-08	0.0228856992
930	0.0000469	1.93E-08	2.19E-08	0.0227382708
931	0.0000469	1.93E-08	2.19E-08	0.0230746821
932	0.0000469	1.93E-08	2.19E-08	0.022969521
933	0.0000469	1.93E-08	2.19E-08	0.022969521
934	0.0000469	1.93E-08	2.19E-08	0.0226214259
935	0.0000469	1.93E-08	2.19E-08	0.0222710988
936	0.0000469	1.93E-08	2.19E-08	0.0224967853
937	0.0000469	1.93E-08	2.19E-08	0.0221839665
938	0.0000469	1.93E-08	2.19E-08	0.0223373155
939	0.0000469	1.93E-08	2.19E-08	0.022558992
940	0.0000469	1.93E-08	2.19E-08	0.0224004766
941	0.0000469	1.93E-08	2.19E-08	0.0227041813
942	0.0000469	1.93E-08	2.19E-08	0.0228594765
943	0.0000469	1.93E-08	2.19E-08	0.0229423183
944	0.0000469	1.93E-08	2.19E-08	0.0229423816
945	0.0000469	1.93E-08	2.19E-08	0.0217160533
946	0.0000469	1.93E-08	2.19E-08	0.0226829213
947	0.0000469	1.93E-08	2.19E-08	0.0225797039
948	0.0000469	1.93E-08	2.19E-08	0.0232177863
949	0.0000469	1.93E-08	2.19E-08	0.0230145576
950	0.0000469	1.93E-08	2.19E-08	0.0230970244
951	0.0000469	1.93E-08	2.19E-08	0.0229583933
952	0.0000469	1.93E-08	2.19E-08	0.0228832157
953	0.0000469	1.93E-08	2.19E-08	0.0232187808
954	0.0000469	1.93E-08	2.19E-08	0.0234198502
955	0.0000469	1.93E-08	2.19E-08	0.0233043259
956	0.0000469	1.93E-08	2.19E-08	0.0234625604
957	0.0000469	1.93E-08	2.19E-08	0.0230434495
958	0.0000469	1.93E-08	2.19E-08	0.0227905053
959	0.0000469	1.93E-08	2.19E-08	0.0227172493
960	0.0000469	1.93E-08	2.19E-08	0.0227927331
961	0.0000469	1.93E-08	2.19E-08	0.0219889093
962	0.0000469	1.93E-08	2.19E-08	0.0227195786
963	0.0000469	1.93E-08	2.19E-08	0.0220871375
964	0.0000469	1.93E-08	2.19E-08	0.021971265
965	0.0000469	1.93E-08	2.19E-08	0.0223450836
966	0.0000469	1.93E-08	2.19E-08	0.0227562342
967	0.0000469	1.93E-08	2.19E-08	0.022682231
968	0.0000469	1.93E-08	2.19E-08	0.0220768788
969	0.0000469	1.93E-08	2.19E-08	0.0230936579
970	0.0000469	1.93E-08	2.19E-08	0.0229525521
971	0.0000469	1.93E-08	2.19E-08	0.0225237551
972	0.0000469	1.93E-08	2.19E-08	0.0224028221
973	0.0000469	1.93E-08	2.19E-08	0.0226572353
974	0.0000469	1.93E-08	2.19E-08	0.0225009454
975	0.0000469	1.93E-08	2.19E-08	0.0229619382
976	0.0000469	1.93E-08	2.19E-08	0.0236074383
977	0.0000469	1.93E-08	2.19E-08	0.0237045422
978	0.0000469	1.93E-08	2.19E-08	0.0237999869
979	0.0000469	1.93E-08	2.19E-08	0.0238493018
980	0.0000469	1.93E-08	2.19E-08	0.0241174489
981	0.0000469	1.93E-08	2.19E-08	0.0241016054
982	0.0000469	1.93E-08	2.19E-08	0.0241796214
983	0.0000469	1.93E-08	2.19E-08	0.0240780908
984	0.0000469	1.93E-08	2.19E-08	0.0242189673
985	0.0000469	1.93E-08	2.19E-08	0.0239141686
986	0.0000469	1.93E-08	2.19E-08	0.0237930962
987	0.0000469	1.93E-08	2.19E-08	0.0233499129
988	0.0000469	1.93E-08	2.19E-08	0.023344671
989	0.0000469	1.93E-08	2.19E-08	0.0237094096
990	0.0000469	1.93E-08	2.19E-08	0.0242953576
991	0.0000469	1.93E-08	2.19E-08	0.0237275908
992	0.0000469	1.93E-08	2.19E-08	0.0234910638
993	0.0000469	1.93E-08	2.19E-08	0.0232896467
994	0.0000469	1.93E-08	2.19E-08	0.0234218598
995	0.0000469	1.93E-08	2.19E-08	0.0229995436
996	0.0000469	1.93E-08	2.19E-08	0.0231357163
997	0.0000469	1.93E-08	2.19E-08	0.0237593509
998	0.0000469	1.93E-08	2.19E-08	0.0238768317
999	0.0000469	1.93E-08	2.19E-08	0.0244150427
1000	0.0000469	1.93E-08	2.19E-08	0.023901759
1001	0.0000469	1.93E-08	2.19E-08	0.023901759


==> fitness.tikz <==
\begin{tikzpicture}
\begin{axis}[
	ymode=log,
	title=fitness per iteration,
    xlabel={iterations},
    ylabel={fitness},
    xmin=0,
    xmax = 600,
    ymin=0.00000001,
    ymax=0.01,
    grid=major,
        legend style={at={(0.5,-0.35)},anchor=north},
    legend cell align=right,
    legend entries={mut=0 kill=0, mut=0.1 kill=0.4, mut=0.8 kill=1, mut=0.8 kill=2},
    legend columns=2,
    width=\textwidth,
    height=6.0cm
    ]
\addplot[mark=none,very thick,color=blue,restrict x to domain=1:600] table  [x=Iteration, y=Low] {fitness.dat};
add
\addplot[mark=none,very thick,color=green,restrict x to domain=1:600] table  [x=Iteration, y=Middle] {fitness.dat};
\addplot[mark=none,very thick,color=red,restrict x to domain=1:600] table  [x=Iteration, y=High] {fitness.dat};
\addplot[mark=none,very thick,color=black,restrict x to domain=1:600] table  [x=Iteration, y=Unreasonable] {fitness.dat};

\end{axis}
\end{tikzpicture}
